The volume density of giant low surface brightness galaxies

Rare giant low surface brightness galaxies (gLSBGs) act as a stress test for the current galaxy formation paradigm. To answer the question `How rare are they?' we estimate their volume density in the local Universe. A visual inspection of 120~sq.~deg. covered by deep Subaru Hyper Suprime-Cam data was performed independently by four team members. We detected 42 giant disky systems (30 of them isolated) at $z\leq0.1$ with either $g$-band 27.7~mag~arcsec$^{-2}$ isophotal radius or four disc scalelengths $4h \geq 50$~kpc, 37 of which (including 25 isolated) had low central surface brightness ($\mu_{0,g}\ge 22.7$ mag~arcsec$^{-2}$). This corresponds to volume densities of 4.70$\times 10^{-5}$ Mpc$^{-3}$ for all galaxies with giant extended discs and 4.04$\times 10^{-5}$ Mpc$^{-3}$ for gLSBGs, which converts to $\sim $12,700 such galaxies in the entire sky out to $z<0.1$. These estimates agree well with the result of the EAGLE cosmological hydrodynamical simulation. Giant disky galaxies represent the large-size end of the volume density distribution of normal-sized spirals, suggesting the non-exceptional nature of giant discs. We observe a high active galactic nucleus fraction among the newly found gLSBGs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
